Phase retrieval with a multivariate Von Mises prior: from a Bayesian formulation to a lifting solution

In this paper, we investigate a new method for phase recovery when prior information on the missing phases is available. In particular, we propose to take into account this information in a generic fashion by means of a multivariate Von Mises dis- tribution. Building on a Bayesian formulation (a Maximum A Posteriori estimation), we show that the problem can be expressed using a Mahalanobis distance and be solved by a lifting optimization procedure.

==> Corr_PR_noise_variance_dimy256_dims64_k64_ntrial20_varx1_varn0.6_varp10.1_varpt0.1_RandMod1_Markov_2.dat <==
   0.0000000e+00   0.0000000e+00   9.8386848e-01   9.8386848e-01   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00   7.7949041e-01   9.1378510e-01   7.6816512e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e-01   0.0000000e+00   5.3904936e-01   8.5989567e-01   6.2026548e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00   4.3955631e-01   7.8808589e-01   5.2931813e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0000000e-01   0.0000000e+00   3.5075622e-01   7.6991990e-01   4.5176631e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00   3.2130203e-01   7.3412218e-01   4.0162211e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e-01   0.0000000e+00   2.7426968e-01   6.8070273e-01   3.5503510e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> Corr_PR_noise_variance_dimy256_dims64_k64_ntrial20_varx1_varn0.6_varp11_varpt1_RandMod1_1DVM.dat <==
   0.0000000e+00   0.0000000e+00   9.8249963e-01   9.8249963e-01   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00   7.7158163e-01   9.0294426e-01   8.1823738e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e-01   0.0000000e+00   5.7513408e-01   8.4106761e-01   6.5514750e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e-01   0.0000000e+00   3.6479316e-01   7.8140714e-01   4.7066078e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0000000e-01   0.0000000e+00   3.8145024e-01   7.3441859e-01   4.5559294e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00   2.8820883e-01   7.0472852e-01   4.2072974e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e-01   0.0000000e+00   2.6341488e-01   6.3643870e-01   3.4350695e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00

